The planar directed k-Vertex-Disjoint Paths problem is fixed-parameter tractable

Given a graph G and k pairs of vertices (s_1,t_1), ..., (s_k,t_k), the k-Vertex-Disjoint Paths problem asks for pairwise vertex-disjoint paths P_1, ..., P_k such that P_i goes from s_i to t_i. Schrijver [SICOMP'94] proved that the k-Vertex-Disjoint Paths problem on planar directed graphs can be solved in time n^{O(k)}. We give an algorithm with running time 2^{2^{O(k^2)}} n^{O(1)} for the problem, that is, we show the fixed-parameter tractability of the problem.

==> 3way.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '3way.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{367.5348766bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68129719)%
    \put(0,0){\includegraphics[width=\unitlength]{3way.pdf}}%
    \put(0.17553181,0.15351009){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-im}$}}}%
    \put(0.16682515,0.00549693){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{0}$}}}%
    \put(0.21906509,0.32764323){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-(i-1)m}$}}}%
    \put(0.17553181,0.10562348){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-im-1}$}}}%
    \put(0.35537587,0.43422272){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\beta'$}}}%
    \put(0.77128316,0.38962355){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\alpha''$}}}%
    \put(0.82915448,0.48083819){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{ }}}%
    \put(0.8743261,0.38837367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta''$}}}%
    \put(0.53240782,0.21293154){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S'$}}}%
    \put(0.70744462,0.21166186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S''$}}}%
    \put(0.51249923,0.51646419){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v$}}}%
    \put(0.58746996,0.47521665){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\hat\alpha$}}}%
    \put(0.66536634,0.47544024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat\beta$}}}%
    \put(0.47510057,0.12466464){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L$}}}%
    \put(0.4380891,0.43422272){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\alpha'$}}}%
  \end{picture}%
\endgroup%


==> bend.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bend.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{294.99812675bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70483498)%
    \put(0,0){\includegraphics[width=\unitlength]{bend.pdf}}%
    \put(0.88208713,0.38199759){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_d$}}}%
    \put(0.04327933,0.6793952){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_0$}}}%
    \put(0.12463578,0.6793952){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.23311105,0.66854768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_2$}}}%
    \put(0.34158631,0.65770015){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_3$}}}%
    \put(0.88396264,0.51668231){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_d$}}}%
    \put(0.88396264,0.05566243){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y_d$}}}%
    \put(0.04327933,0.00684856){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y_0$}}}%
    \put(0.12463578,0.00684856){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y_1$}}}%
    \put(0.23311105,0.00684856){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y_2$}}}%
    \put(0.34158631,0.00684856){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y_3$}}}%
    \put(0.04682763,0.39284512){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_0$}}}%
    \put(0.12276031,0.39284512){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_1$}}}%
    \put(0.23665934,0.39284512){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_2$}}}%
    \put(0.34513457,0.39284512){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_3$}}}%
  \end{picture}%
\endgroup%


==> bendinbend.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bendinbend.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{344.45932653bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79946159)%
    \put(0,0){\includegraphics[width=\unitlength]{bendinbend.pdf}}%
    \put(0.22427093,0.13441185){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_0$}}}%
    \put(0.23521064,0.31929327){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_x$}}}%
    \put(0.34179957,0.6195494){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_y$}}}%
    \put(0.88682017,0.17986365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.43970493,0.29899127){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1$}}}%
    \put(0.4892125,0.29589695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2$}}}%
    \put(0.66508893,0.61685397){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$z$}}}%
    \put(0.40747499,0.37727384){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Q$}}}%
  \end{picture}%
\endgroup%


==> bendinbend2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bendinbend2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{284.29274902bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91966478)%
    \put(0,0){\includegraphics[width=\unitlength]{bendinbend2.pdf}}%
    \put(0.0983856,0.20868244){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_0$}}}%
    \put(0.0983856,0.32124247){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_1$}}}%
    \put(0.1152696,0.4394305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_2$}}}%
    \put(0.13778161,0.55199053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_3$}}}%
    \put(0.17154962,0.66455056){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_4$}}}%
    \put(0.23345763,0.77711058){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_5$}}}%
    \put(0.34631153,0.24576734){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_0$}}}%
    \put(0.62512234,0.47019652){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_2$}}}%
    \put(0.62512234,0.58275655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_3$}}}%
    \put(0.62512234,0.69531658){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_4$}}}%
    \put(0.9414501,0.2235164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.49643067,0.00347903){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$P'$}}}%
    \put(0.62512234,0.35763658){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Y$}}}%
    \put(0.62512234,0.24507655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X$}}}%
  \end{picture}%
\endgroup%


==> bendinbend3.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bendinbend3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225.6732738bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88842808)%
    \put(0,0){\includegraphics[width=\unitlength]{bendinbend3.pdf}}%
  \end{picture}%
\endgroup%


==> chords.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'chords.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420.165625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39224493)%
    \put(0,0){\includegraphics[width=\unitlength]{chords.pdf}}%
    \put(0.03914431,0.37582284){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.24858553,0.37201481){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.37805828,0.36820679){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.47706686,0.36059075){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.5874995,0.3529747){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.73982033,0.32631855){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.7702845,0.32631855){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.88071715,0.28823833){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.11530476,0.37582284){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.19527322,0.37582284){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.32474597,0.37201481){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.0350643,0.00454062){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_0$}}}%
    \put(0.11122474,0.00454062){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_1$}}}%
    \put(0.6900441,0.05785293){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_4$}}}%
    \put(0.9642217,0.19738972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.19119321,0.00454062){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'_2$}}}%
    \put(0.27943594,0.01977271){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C'_3$}}}%
  \end{picture}%
\endgroup%


==> concentricbend.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'concentricbend.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{189.7015789bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.05048023)%
    \put(0,0){\includegraphics[width=\unitlength]{concentricbend.pdf}}%
    \put(0.4636795,0.45469056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.46508411,1.01091974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_0$}}}%
    \put(0.46508411,0.59763905){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{d+1}$}}}%
    \put(0.45719857,0.01005691){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_0$}}}%
    \put(0.86441698,0.21664552){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_0$}}}%
    \put(0.46508411,0.92657674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_1$}}}%
    \put(0.46508411,0.84223375){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_2$}}}%
  \end{picture}%
\endgroup%


==> concentricbend2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'concentricbend2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{178.38355894bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00442469)%
    \put(0,0){\includegraphics[width=\unitlength]{concentricbend2.pdf}}%
  \end{picture}%
\endgroup%


==> dual.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dual.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{295.75554798bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01721094)%
    \put(0,0){\includegraphics[width=\unitlength]{dual.pdf}}%
    \put(0.29333571,0.09127048){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$s_b$}}}%
    \put(0.44481216,0.09127048){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$t_b$}}}%
    \put(0.0945724,0.26455135){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_0$}}}%
    \put(0.0945724,0.37030357){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_1$}}}%
    \put(0.10731362,0.47987827){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_2$}}}%
    \put(0.57121,0.82957932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_d$}}}%
    \put(0.86622746,0.31748797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
  \end{picture}%
\endgroup%


==> dual1a.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dual1a.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06965281)%
    \put(0,0){\includegraphics[width=\unitlength]{dual1a.pdf}}%
    \put(0.50273676,1.03371082){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{out}$}}}%
    \put(0.49726324,0.68067307){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{in}$}}}%
  \end{picture}%
\endgroup%


==> dual1b.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dual1b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06965281)%
    \put(0,0){\includegraphics[width=\unitlength]{dual1b.pdf}}%
    \put(0.50273676,1.03371082){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{out}$}}}%
    \put(0.49726324,0.68067307){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{in}$}}}%
  \end{picture}%
\endgroup%


==> dual2a.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dual2a.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06965281)%
    \put(0,0){\includegraphics[width=\unitlength]{dual2a.pdf}}%
    \put(0.50273676,1.03371082){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{out}$}}}%
    \put(0.49726324,0.68067307){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{in}$}}}%
  \end{picture}%
\endgroup%


==> dual2b.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dual2b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06965281)%
    \put(0,0){\includegraphics[width=\unitlength]{dual2b.pdf}}%
    \put(0.50273676,1.03371082){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{out}$}}}%
    \put(0.49726324,0.68067307){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{in}$}}}%
  \end{picture}%
\endgroup%


==> fig-view-winding2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig-view-winding2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{454.44641691bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09854069)%
    \put(0,0){\includegraphics[width=\unitlength]{fig-view-winding2.pdf}}%
    \put(0.49215297,1.0831614){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{reference curve}}}%
  \end{picture}%
\endgroup%


==> final.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{272.83688965bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77745314)%
    \put(0,0){\includegraphics[width=\unitlength]{final.pdf}}%
    \put(0.10251661,0.03841939){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_0$}}}%
    \put(0.36512074,0.13402063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^*_1$}}}%
    \put(0.38746626,0.25262758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^*_3$}}}%
    \put(0.93899171,0.09580275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.41382469,0.36693562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^*_5$}}}%
    \put(0.44794499,0.48032128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^*_7$}}}%
    \put(0.19917964,0.0069925){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_1$}}}%
    \put(0.3357149,0.0095687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_s$}}}%
  \end{picture}%
\endgroup%


==> jsegment.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'jsegment.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{370.00061368bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53343767)%
    \put(0,0){\includegraphics[width=\unitlength]{jsegment.pdf}}%
    \put(0.07559531,0.00701714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_0$}}}%
    \put(0.17505462,0.24241597){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_j$}}}%
    \put(0.19011104,0.06013398){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S$}}}%
    \put(0.57029859,0.49098811){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_1$}}}%
    \put(0.57029859,0.39682853){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_2$}}}%
    \put(0.65678493,0.27912908){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_3$}}}%
    \put(0.52705541,0.26147419){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_4$}}}%
  \end{picture}%
\endgroup%


==> parity.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parity.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{383.30592041bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43071277)%
    \put(0,0){\includegraphics[width=\unitlength]{parity.pdf}}%
    \put(0.29567658,0.04545786){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Q$}}}%
    \put(0.02001909,0.22887737){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L$}}}%
    \put(0.10165179,0.24852583){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$p_1$}}}%
    \put(0.23480669,0.24852583){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_2$}}}%
    \put(0.29741987,0.21095793){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_3$}}}%
    \put(0.39760094,0.21095793){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p_4$}}}%
    \put(0.4430974,0.21095793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_5$}}}%
    \put(0.93148015,0.24852583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_6$}}}%
    \put(0.55204677,0.24852583){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_1$}}}%
    \put(0.68979575,0.24852583){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_2$}}}%
  \end{picture}%
\endgroup%


==> references.txt <==
\bigskip 

\textbf {Section}
\textbf 
{1:}
\textbf {Introduction}\bigskip 

\oldref {sec:overview} (sec:overview)

\oldref {sec:irr} (sec:irr)

\oldref {sec:spiral} (sec:spiral)

\oldref {sec:decomp} (sec:decomp)

\bigskip 

\textbf {Section}
\textbf 
{2:}
\textbf {Overview of the algorithm}\bigskip 

\oldref {fig:view:isolde} (fig:view:isolde)

\oldref {fig:view:isolde} (fig:view:isolde)

\oldref {sec:irr} (sec:irr)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {fig:view:bend} (fig:view:bend)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {fig:view:bend-in-bend} (fig:view:bend-in-bend)

\oldref {fig:view:dual} (fig:view:dual)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {fig:view:dirgrid} (fig:view:dirgrid)

\oldref {fig:view:dirgrid} (fig:view:dirgrid)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {fig:view:Sp} (fig:view:Sp)

\oldref {fig:view:dualities1} (fig:view:dualities1)

\oldref {fig:view:dualities2} (fig:view:dualities2)

\oldref {fig:view:dualities1} (fig:view:dualities1)

\oldref {fig:view:dualities2} (fig:view:dualities2)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {sec:decomp} (sec:decomp)

\oldref {fig:view:decomp} (fig:view:decomp)

\oldref {th:finddecomp} (th:finddecomp)

\oldref {thm:view:decomp} (thm:view:decomp)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {thm:view:decomp} (thm:view:decomp)

\oldref {thm:view:decomp} (thm:view:decomp)

\oldref {fig:view:ringcut} (fig:view:ringcut)

\oldref {thm:view:irr} (thm:view:irr)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {sec:spiral} (sec:spiral)

\oldref {sec:decomp} (sec:decomp)

\oldref {fig:view:decomp} (fig:view:decomp)

\oldref {fig:view:decomp2} (fig:view:decomp2)

\oldref {fig:view:homotopies} (fig:view:homotopies)

\oldref {fig:view:spiraling-cut} (fig:view:spiraling-cut)

\oldref {fig:view:spiraling-ring} (fig:view:spiraling-ring)

\oldref {sec:spiral} (sec:spiral)

\oldref {lem:view:duality} (lem:view:duality)

\oldref {thm:view:ring-routing} (thm:view:ring-routing)

\oldref {thm:view:ring-routing} (thm:view:ring-routing)

\oldref {thm:view:ring-routing} (thm:view:ring-routing)

\oldref {fig:view:nontrivial-spiral} (fig:view:nontrivial-spiral)

\oldref {fig:view:passage} (fig:view:passage)

\oldref {sec:bundles-and-bundle-words} (sec:bundles-and-bundle-words)

\oldref {s:words-to-paths} (s:words-to-paths)

\oldref {s:word-guessing} (s:word-guessing)

\oldref {thm:view:decomp} (thm:view:decomp)

\bigskip 

\textbf {Section}
\textbf 
{3:}
\textbf {Irrelevant vertex rule}\bigskip 

\oldref {th:irrelevant} (th:irrelevant)

\oldref {lem:unique} (lem:unique)

\oldref {th:irrelevant} (th:irrelevant)

\oldref {lem:unique} (lem:unique)

\oldref {th:irrelevant} (th:irrelevant)

\oldref {lem:unique} (lem:unique)

\oldref {fig:parity} (fig:parity)

\oldref {lem:pathparity0} (lem:pathparity0)

\oldref {lem:pathparity0} (lem:pathparity0)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:unique} (lem:unique)

\oldref {lem:pathparity0} (lem:pathparity0)

\oldref {fig:chords} (fig:chords)

\oldref {lem:concentricbend} (lem:concentricbend)

\oldref {lem:concentricbend2} (lem:concentricbend2)

\oldref {lem:concentricbend} (lem:concentricbend)

\oldref {lem:concentricbend2} (lem:concentricbend2)

\oldref {lem:concentricbend2} (lem:concentricbend2)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:concentricbend} (lem:concentricbend)

\oldref {fig:bendinbend} (fig:bendinbend)

\oldref {lem:bendinbendmain} (lem:bendinbendmain)

\oldref {lem:bendinbendmain} (lem:bendinbendmain)

\oldref {lem:pathparity0} (lem:pathparity0)

\oldref {fig:bendinbend2} (fig:bendinbend2)

\oldref {lem:bendinbendmain} (lem:bendinbendmain)

\oldref {lem:bendinbendmain} (lem:bendinbendmain)

\oldref {fig:bendinbend2} (fig:bendinbend2)

\oldref {lem:bendinbendmain} (lem:bendinbendmain)

\oldref {lem:pathparity0} (lem:pathparity0)

\oldref {lem:pathparity0} (lem:pathparity0)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:bendinbendmain} (lem:bendinbendmain)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:bendinbendmain} (lem:bendinbendmain)

\oldref {lem:bendinbendx} (lem:bendinbendx)

\oldref {lem:bendinbendx} (lem:bendinbendx)

\oldref {lem:pathparity} (lem:pathparity)

\oldref {lem:bendinbendxx} (lem:bendinbendxx)

\oldref {fig:rerouting} (fig:rerouting)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:discrerouting} (lem:discrerouting)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:bendinbendx} (lem:bendinbendx)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {lem:discrerouting} (lem:discrerouting)

\oldref {fig:rerouting2} (fig:rerouting2)

\oldref {fig:rerouting} (fig:rerouting)

\oldref {lem:discrerouting} (lem:discrerouting)

\oldref {lem:discrerouting} (lem:discrerouting)

\oldref {th:discrerouting} (th:discrerouting)

\oldref {lem:discrerouting} (lem:discrerouting)

\oldref {lem:unique} (lem:unique)

\oldref {def:bridgetree} (def:bridgetree)

\oldref {fig:jsegment} (fig:jsegment)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {fig:twodisjoint} (fig:twodisjoint)

\oldref {fig:twodisjoint} (fig:twodisjoint)

\oldref {def:bridgetree} (def:bridgetree)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {fig:si-segments} (fig:si-segments)

\oldref {lem:bendinbend5} (lem:bendinbend5)

\oldref {lem:bendinbend5} (lem:bendinbend5)

\oldref {fig:3way} (fig:3way)

\oldref {lem:segmenttwopaths} (lem:segmenttwopaths)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {lem:bendinbendxx} (lem:bendinbendxx)

\oldref {lem:bendinbendxx} (lem:bendinbendxx)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {fig:si-segments2} (fig:si-segments2)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {lem:pathparity} (lem:pathparity)

\oldref {lem:bendinbendxx} (lem:bendinbendxx)

\oldref {cl:seeingsegments} (cl:seeingsegments)

\oldref {cl:crosspath} (cl:crosspath)

\oldref {cl:pathexists} (cl:pathexists)

\oldref {cl:longseen} (cl:longseen)

\oldref {cl:crosspath} (cl:crosspath)

\oldref {lem:pathparity} (lem:pathparity)

\oldref {cl:pathallnested} (cl:pathallnested)

\oldref {cl:crosspath} (cl:crosspath)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\oldref {cl:pathexists} (cl:pathexists)

\oldref {cl:pathexists} (cl:pathexists)

\oldref {fig:final} (fig:final)

\oldref {cl:middleintersect} (cl:middleintersect)

\oldref {cl:middleintersect} (cl:middleintersect)

\oldref {lem:pathparity0} (lem:pathparity0)

\oldref {cl:pathexists} (cl:pathexists)

\oldref {lem:bendinbendmain} (lem:bendinbendmain)

\oldref {lem:nestedrerouting} (lem:nestedrerouting)

\bigskip 

\textbf {Section}
\textbf 
{4:}
\textbf {Min-max theorems for paths, cycles, and cuts}\bigskip 

\oldref {sec:bundles-and-bundle-words} (sec:bundles-and-bundle-words)

\oldref {thm:dss} (thm:dss)

\oldref {thm:spiral} (thm:spiral)

\oldref {thm:spiral} (thm:spiral)

\oldref {thm:dss} (thm:dss)

\oldref {fig:unraveling} (fig:unraveling)

\oldref {obs:pm1} (obs:pm1)

\oldref {clm:samelevel} (clm:samelevel)

\oldref {clm:jumplevel} (clm:jumplevel)

\oldref {clm:samelevel} (clm:samelevel)

\oldref {clm:jumplevel} (clm:jumplevel)

\oldref {thm:spiral} (thm:spiral)

\oldref {thm:spiral} (thm:spiral)

\oldref {lem:ringhomotopy} (lem:ringhomotopy)

\oldref {obs:subcurve} (obs:subcurve)

\oldref {obs:subcurve} (obs:subcurve)

\oldref {thm:dss} (thm:dss)

\oldref {thm:spiral} (thm:spiral)

\oldref {thm:dss} (thm:dss)

\oldref {obs:circumventing} (obs:circumventing)

\oldref {obs:subcurve} (obs:subcurve)

\oldref {thm:dss} (thm:dss)

\oldref {thm:coh-alg} (thm:coh-alg)

\oldref {lem:dualcycles} (lem:dualcycles)

\oldref {thm:coh-obstacles} (thm:coh-obstacles)

\oldref {lem:coh-formulation} (lem:coh-formulation)

\oldref {lem:coh-formulation} (lem:coh-formulation)

\oldref {thm:coh-alg} (thm:coh-alg)

\oldref {lem:coh-formulation} (lem:coh-formulation)

\oldref {thm:coh-obstacles} (thm:coh-obstacles)

\oldref {obs:circumventing} (obs:circumventing)

\oldref {obs:subcurve} (obs:subcurve)

\oldref {obs:circumventing} (obs:circumventing)

\oldref {obs:circumventing} (obs:circumventing)

\oldref {obs:subcurve} (obs:subcurve)

\oldref {lem:dualaltcut} (lem:dualaltcut)

\oldref {fig:concentric-cycles} (fig:concentric-cycles)

\oldref {lem:dualcycles} (lem:dualcycles)

\bigskip 

\textbf {Section}
\textbf 
{5:}
\textbf {Decomposition}\bigskip 

\oldref {lem:dualcycles} (lem:dualcycles)

\oldref {lem:dualcycles} (lem:dualcycles)

\oldref {lem:largering} (lem:largering)

\oldref {lem:largering} (lem:largering)

\oldref {obs:circumventing} (obs:circumventing)

\oldref {def:pretty} (def:pretty)

\oldref {lem:largering} (lem:largering)

\bigskip 

\textbf {Section}
\textbf 
{6:}
\textbf {Bundles and bundle words}\bigskip 

\oldref {th:finddecomp} (th:finddecomp)

\oldref {s:words-to-paths} (s:words-to-paths)

\oldref {s:word-guessing} (s:word-guessing)

\oldref {lem:bundle-dual} (lem:bundle-dual)

\oldref {def:non-degenerate} (def:non-degenerate)

\oldref {cor:bwrep} (cor:bwrep)

\oldref {cor:bwrep} (cor:bwrep)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:bporder} (lem:bporder)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:bwrep:spiraling-ring} (lem:bwrep:spiraling-ring)

\oldref {cor:bwrep} (cor:bwrep)

\oldref {cor:bprep} (cor:bprep)

\oldref {cor:bwrep} (cor:bwrep)

\oldref {cor:bprep} (cor:bprep)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:bwrep:spiraling-ring} (lem:bwrep:spiraling-ring)

\oldref {lem:bwrep:spiraling-ring} (lem:bwrep:spiraling-ring)

\oldref {fig:lem:rep-perm} (fig:lem:rep-perm)

\oldref {lem:rep-perm} (lem:rep-perm)

\oldref {lem:rep-perm} (lem:rep-perm)

\oldref {cor:bwdecomp} (cor:bwdecomp)

\oldref {lem:rep-perm} (lem:rep-perm)

\oldref {lem:rep-perm} (lem:rep-perm)

\oldref {lem:bwrep:spiraling-ring} (lem:bwrep:spiraling-ring)

\oldref {lem:rep-must} (lem:rep-must)

\oldref {cor:bwrep} (cor:bwrep)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:bwholes-projection} (lem:bwholes-projection)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:bwrep:spiraling-ring} (lem:bwrep:spiraling-ring)

\oldref {obs:pm1} (obs:pm1)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:bwrep:spiraling-ring} (lem:bwrep:spiraling-ring)

\oldref {lem:onewayspiral} (lem:onewayspiral)

\oldref {cor:bpdecomp} (cor:bpdecomp)

\oldref {lem:bporder} (lem:bporder)

\oldref {lem:flow-routing} (lem:flow-routing)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {th:irrelevant} (th:irrelevant)

\oldref {lem:unique} (lem:unique)

\oldref {lem:concentricbend2} (lem:concentricbend2)

\oldref {lem:concentricbend2} (lem:concentricbend2)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {th:irrelevant} (th:irrelevant)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {thm:oscillators} (thm:oscillators)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {thm:oscillators} (thm:oscillators)

\bigskip 

\textbf {Section}
\textbf 
{7:}
\textbf {From bundle words to disjoint paths}\bigskip 

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {thm:coh-alg} (thm:coh-alg)

\oldref {thm:coh-alg} (thm:coh-alg)

\oldref {lem:dualaltcut} (lem:dualaltcut)

\oldref {lem:dualaltcut} (lem:dualaltcut)

\oldref {thm:coh-alg} (thm:coh-alg)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:dualaltcut} (lem:dualaltcut)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:bundle-dual} (lem:bundle-dual)

\bigskip 

\textbf {Section}
\textbf 
{8:}
\textbf {Guessing bundle words and their winding numbers}\bigskip 

\oldref {lem:bendbound} (lem:bendbound)

\oldref {thm:word-guessing} (thm:word-guessing)

\oldref {ss:guessing:words} (ss:guessing:words)

\oldref {ss:guessing:windings} (ss:guessing:windings)

\oldref {lem:minsol-spiral} (lem:minsol-spiral)

\oldref {fig:zoom-gadget} (fig:zoom-gadget)

\oldref {thm:word-guessing} (thm:word-guessing)

\oldref {cor:bwdecomp} (cor:bwdecomp)

\oldref {ss:rings:bounds} (ss:rings:bounds)

\oldref {lem:minsol-spiral} (lem:minsol-spiral)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:minsol-spiral} (lem:minsol-spiral)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {cor:copy-word} (cor:copy-word)

\oldref {lem:minsol-spiral} (lem:minsol-spiral)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {cor:bwdecomp} (cor:bwdecomp)

\oldref {cor:bwdecomp} (cor:bwdecomp)

\oldref {cor:bwdecomp} (cor:bwdecomp)

\oldref {cl:sol-to-pbw:rho} (cl:sol-to-pbw:rho)

\oldref {cl:sol-to-pbw:rho2} (cl:sol-to-pbw:rho2)

\oldref {cl:sol-to-pbw:rho-rho2} (cl:sol-to-pbw:rho-rho2)

\oldref {cl:sol-to-pbw:rhobound} (cl:sol-to-pbw:rhobound)

\oldref {thm:isolation-passages} (thm:isolation-passages)

\oldref {cor:no-visitors} (cor:no-visitors)

\oldref {thm:oscillators} (thm:oscillators)

\oldref {cl:sol-to-pbw:rhobound} (cl:sol-to-pbw:rhobound)

\oldref {lem:sol-to-pbw} (lem:sol-to-pbw)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:sol-to-pbw} (lem:sol-to-pbw)

\oldref {lem:bpwguess} (lem:bpwguess)

\oldref {lem:bpwguess} (lem:bpwguess)

\oldref {cor:bwrep} (cor:bwrep)

\oldref {cor:bwrep} (cor:bwrep)

\oldref {lem:bw-guess:spiral} (lem:bw-guess:spiral)

\oldref {cor:bwrep} (cor:bwrep)

\oldref {cor:copy-word} (cor:copy-word)

\oldref {cor:copy-word} (cor:copy-word)

\oldref {lem:bw-guess:etas} (lem:bw-guess:etas)

\oldref {lem:bw-guess:equalspiral} (lem:bw-guess:equalspiral)

\oldref {lem:bw-guess:known-exp} (lem:bw-guess:known-exp)

\oldref {lem:bw-guess:known-exp} (lem:bw-guess:known-exp)

\oldref {cor:copy-word} (cor:copy-word)

\oldref {lem:bw-guess:known-exp} (lem:bw-guess:known-exp)

\oldref {lem:psi-bound} (lem:psi-bound)

\oldref {sec:zooms} (sec:zooms)

\oldref {obs:zoom-solution} (obs:zoom-solution)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:bw-guess:equiv1} (lem:bw-guess:equiv1)

\oldref {lem:bw-guess:equiv1} (lem:bw-guess:equiv1)

\oldref {lem:bw-guess:equiv1} (lem:bw-guess:equiv1)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:minsol-spiral} (lem:minsol-spiral)

\oldref {lem:bw-guess:equiv2} (lem:bw-guess:equiv2)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:bpwguess} (lem:bpwguess)

\oldref {lem:ringhomotopy} (lem:ringhomotopy)

\oldref {lem:ringhomotopy} (lem:ringhomotopy)

\oldref {ss:rings:bounds} (ss:rings:bounds)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:minsol-spiral} (lem:minsol-spiral)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {ss:rings:bounds} (ss:rings:bounds)

\oldref {lem:ringhomotopy} (lem:ringhomotopy)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:pbw-to-holes} (lem:pbw-to-holes)

\oldref {thm:isolation-passages} (thm:isolation-passages)

\oldref {cor:bwholes-minsol} (cor:bwholes-minsol)

\oldref {thm:word-guessing} (thm:word-guessing)

\oldref {lem:holes-vs-sol} (lem:holes-vs-sol)

\oldref {lem:holes-vs-sol} (lem:holes-vs-sol)

\oldref {thm:oscillators} (thm:oscillators)

\oldref {thm:oscillators} (thm:oscillators)

\oldref {obs:extend-passages} (obs:extend-passages)

\oldref {thm:oscillators} (thm:oscillators)

\oldref {obs:pm1} (obs:pm1)

\oldref {obs:wij-diff} (obs:wij-diff)

\oldref {obs:I-bound} (obs:I-bound)

\oldref {obs:wij-diff} (obs:wij-diff)

\oldref {lem:psi-bound} (lem:psi-bound)

\oldref {sec:zooms} (sec:zooms)

\oldref {obs:zoom-solution} (obs:zoom-solution)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:ring-guessing-equiv1} (lem:ring-guessing-equiv1)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {thm:oscillators} (thm:oscillators)

\oldref {lem:refcurve-choice} (lem:refcurve-choice)

\oldref {lem:ringhomotopy} (lem:ringhomotopy)

\oldref {lem:ring-guessing-equiv2} (lem:ring-guessing-equiv2)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:ring-guessing-equiv2} (lem:ring-guessing-equiv2)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {lem:minsol-spiral} (lem:minsol-spiral)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {lem:refcurve-choice} (lem:refcurve-choice)

\oldref {lem:spiral-split} (lem:spiral-split)

\oldref {cl:Rwinding} (cl:Rwinding)

\oldref {clm:tight-budget} (clm:tight-budget)

\oldref {cl:curve-change} (cl:curve-change)

\oldref {cl:PQorder} (cl:PQorder)

\oldref {lem:ringhomotopy} (lem:ringhomotopy)

\oldref {cl:Qwinding} (cl:Qwinding)

\oldref {lem:ringhomotopy} (lem:ringhomotopy)

\oldref {cl:curve-change} (cl:curve-change)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {lem:ring-guessing-equiv2} (lem:ring-guessing-equiv2)

\oldref {lem:ring-guessing-equiv1} (lem:ring-guessing-equiv1)

\oldref {lem:ring-guessing-equiv2} (lem:ring-guessing-equiv2)

\oldref {lem:word-guessing} (lem:word-guessing)

\oldref {lem:holes-guessing} (lem:holes-guessing)

\oldref {thm:word-guessing} (thm:word-guessing)

\oldref {lem:pbw-to-holes} (lem:pbw-to-holes)

\bigskip 

\textbf {Section}
\textbf 
{9:}
\textbf {Summary: proof of the main result}\bigskip 

\oldref {th:main} (th:main)

\oldref {th:main} (th:main)

\oldref {th:finddecomp} (th:finddecomp)

\oldref {lem:bendbound} (lem:bendbound)

\oldref {th:irrelevant} (th:irrelevant)

\oldref {th:finddecomp} (th:finddecomp)

\oldref {th:irrelevant} (th:irrelevant)

\oldref {th:finddecomp} (th:finddecomp)

\oldref {th:finddecomp} (th:finddecomp)

\oldref {lem:bundle-recognition} (lem:bundle-recognition)

\oldref {thm:word-guessing} (thm:word-guessing)

\oldref {thm:word-guessing} (thm:word-guessing)

\oldref {thm:word-guessing} (thm:word-guessing)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {thm:words-to-paths} (thm:words-to-paths)

\oldref {thm:word-guessing} (thm:word-guessing)

\oldref {th:main} (th:main)



==> rerouting.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rerouting.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{340.60828035bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73515652)%
    \put(0,0){\includegraphics[width=\unitlength]{rerouting.pdf}}%
    \put(0.14322263,0.25020035){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{x}$}}}%
    \put(0.10094532,0.00593148){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{0}$}}}%
    \put(0.18549993,0.42400705){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{y}$}}}%
    \put(0.55563113,0.67484735){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^1$}}}%
    \put(0.55819677,0.46382036){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^2$}}}%
    \put(0.23249833,0.23580286){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$x^1$}}}%
    \put(0.29435178,0.39373765){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$y^1$}}}%
    \put(0.45873629,0.23120716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x^2$}}}%
    \put(0.48692116,0.3956189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2$}}}%
  \end{picture}%
\endgroup%


==> rerouting2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rerouting2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{340.6036266bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76642879)%
    \put(0,0){\includegraphics[width=\unitlength]{rerouting2.pdf}}%
    \put(0.1009467,0.20630509){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_x$}}}%
    \put(0.1009467,0.03719356){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{0}$}}}%
    \put(0.19489755,0.48815764){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_y$}}}%
    \put(0.33792839,0.50605641){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$y^1$}}}%
    \put(0.64770836,0.50295845){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_2$}}}%
    \put(0.22048982,0.23359895){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$x^1$}}}%
    \put(0.68084899,0.23359895){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$x^2$}}}%
    \put(0.17532386,0.00290385){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^1$}}}%
    \put(0.57461497,0.00290385){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^2$}}}%
  \end{picture}%
\endgroup%


==> si-segments.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'si-segments.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.6036266bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64341355)%
    \put(0,0){\includegraphics[width=\unitlength]{si-segments.pdf}}%
    \put(0.28386759,0.25712083){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h-20sm-m}=C_{h^*-m}$}}}%
    \put(0.28386759,0.22718657){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-2m}$}}}%
    \put(0.28386759,0.18976874){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-3m}$}}}%
    \put(0.28386759,0.15235091){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-4m}$}}}%
    \put(0.28386759,0.11867486){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-5m}$}}}%
    \put(0.28386759,0.06254811){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{0}$}}}%
    \put(0.48966566,0.59388131){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h-m}$}}}%
    \put(0.44476426,0.54523813){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h-2m}$}}}%
    \put(0.40360465,0.49285317){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h-3m}$}}}%
    \put(0.38489574,0.45543533){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h-4m}$}}}%
    \put(0.35121969,0.39556681){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h-5m}$}}}%
    \put(0.41629061,0.02376891){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$S_1$}}}}%
    \put(0.4387413,0.02376891){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$S_2$}}}}%
    \put(0.461192,0.02376891){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$S_3$}}}}%
    \put(0.4836427,0.02376891){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$S_4$}}}}%
    \put(0.5060934,0.02376891){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{$S_5$}}}}%
    \put(0.65399603,0.61429485){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S'_1$}}}%
    \put(0.65399603,0.57687702){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S'_2$}}}%
    \put(0.65399603,0.52075028){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S'_3$}}}%
    \put(0.65399603,0.48333245){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S'_4$}}}%
    \put(0.65399603,0.42346392){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S'_5$}}}%
  \end{picture}%
\endgroup%


==> si-segments2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'si-segments2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{379.5473766bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69767103)%
    \put(0,0){\includegraphics[width=\unitlength]{si-segments2.pdf}}%
    \put(0.19319476,0.26246801){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-(i+1)m}$}}}%
    \put(0.19319476,0.04325953){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{0}$}}}%
    \put(0.26907461,0.41844326){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{h^*-im}$}}}%
    \put(0.52956841,0.62247123){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S'_i$}}}%
    \put(0.44755994,0.33613665){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S'_{i+1}$}}}%
    \put(0.23906389,0.00532295){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_i$}}}%
    \put(0.28965046,0.00532295){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_{i+1}$}}}%
    \put(0.89930141,0.01088287){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^*$}}}%
  \end{picture}%
\endgroup%


==> twodisjoint.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twodisjoint.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{291.57253418bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91146668)%
    \put(0,0){\includegraphics[width=\unitlength]{twodisjoint.pdf}}%
    \put(0.62563788,0.62924334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_1$}}}%
    \put(0.10774013,0.2199212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_0$}}}%
    \put(0.10774013,0.32719058){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_j$}}}%
    \put(0.19200145,0.66332418){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_i$}}}%
    \put(0.89046565,0.27361727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.25363568,0.62924334){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\alpha_2$}}}%
    \put(0.41826024,0.62924334){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\beta_2$}}}%
    \put(0.53898492,0.62924334){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\alpha_1$}}}%
    \put(0.32692379,0.73530983){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S$}}}%
    \put(0.40670894,0.41711028){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\alpha'$}}}%
    \put(0.48902122,0.41711028){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\beta'$}}}%
    \put(0.11322761,0.42047783){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$C_{j'}$}}}%
    \put(0.56147351,0.02978422){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_b$}}}%
    \put(0.96033899,0.0970096){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_b$}}}%
  \end{picture}%
\endgroup%

